Computing Entropy Rate Of Symbol Sources & A Distribution-free Limit Theorem

Entropy rate of sequential data-streams naturally quantifies the complexity of the generative process. Thus entropy rate fluctuations could be used as a tool to recognize dynamical perturbations in signal sources, and could potentially be carried out without explicit background noise characterization. However, state of the art algorithms to estimate the entropy rate have markedly slow convergence; making such entropic approaches non-viable in practice. We present here a fundamentally new approach to estimate entropy rates, which is demonstrated to converge significantly faster in terms of input data lengths, and is shown to be effective in diverse applications ranging from the estimation of the entropy rate of English texts to the estimation of complexity of chaotic dynamical systems. Additionally, the convergence rate of entropy estimates do not follow from any standard limit theorem, and reported algorithms fail to provide any confidence bounds on the computed values. Exploiting a connection to the theory of probabilistic automata, we establish a convergence rate of $O(\log \vert s \vert/\sqrt[3]{\vert s \vert})$ as a function of the input length $\vert s \vert$, which then yields explicit uncertainty estimates, as well as required data lengths to satisfy pre-specified confidence bounds.

==> Figures/alph2.dat <==
12000 0.96990 12000 0.96990 
14400 0.96990 14400 0.96990 
17280 0.96990 17280 0.96990 
20736 0.91097 20736 0.96990 
2.488320e+04 0.85941 2.488320e+04 0.96990 
2.985984e+04 0.81389 2.985984e+04 0.96990 
3.583181e+04 0.81389 3.583181e+04 0.96990 
4.299817e+04 0.77339 4.299817e+04 0.96990 
5.159780e+04 0.73708 5.159780e+04 0.96990 
6.191736e+04 0.70434 6.191736e+04 0.96990 
7.430084e+04 0.67464 7.430084e+04 0.96990 
8.916100e+04 0.64758 8.916100e+04 0.96990 
1.069932e+05 0.62279 1.069932e+05 0.96990 
1.283918e+05 0.57898 1.283918e+05 0.96990 
1.540702e+05 0.55952 1.540702e+05 0.96990 
1.848843e+05 0.54143 1.848843e+05 0.96990 
2.218611e+05 0.50885 2.218611e+05 0.96990 
2.662333e+05 0.48028 2.662333e+05 0.96990 
3.194800e+05 0.46728 3.194800e+05 0.96990 
3.833760e+05 0.44344 3.833760e+05 0.96990 
4.600512e+05 0.42212 4.600512e+05 0.96990 
5.520614e+05 0.40292 5.520614e+05 0.91097 
6.624737e+05 0.38554 6.624737e+05 0.91097 
7.949685e+05 0.36971 7.949685e+05 0.85941 
9.539622e+05 0.34846 9.539622e+05 0.81389 
1.144755e+06 0.32971 1.144755e+06 0.77339 
1.373706e+06 0.31838 1.373706e+06 0.73708 
1.648447e+06 0.30288 1.648447e+06 0.73708 
1.978136e+06 0.28894 1.978136e+06 0.70434 
2.373763e+06 0.27238 2.373763e+06 0.64758 
2.848516e+06 0.26125 2.848516e+06 0.62279 
3.418219e+06 0.24786 3.418219e+06 0.60001 
4.101863e+06 0.23587 4.101863e+06 0.57898 
4.922235e+06 0.22507 4.922235e+06 0.54143 
5.906682e+06 0.21299 5.906682e+06 0.52458 
7.088019e+06 0.20429 7.088019e+06 0.49411 
8.505622e+06 0.19443 8.505622e+06 0.48028 
1.020675e+07 0.18388 1.020675e+07 0.45502 
1.224810e+07 0.17598 1.224810e+07 0.43249 
1.469772e+07 0.16608 1.469772e+07 0.41228 
1.763726e+07 0.15850 1.763726e+07 0.39402 
2.116471e+07 0.15054 2.116471e+07 0.37745 
2.539765e+07 0.14340 2.539765e+07 0.36232 
3.047718e+07 0.13609 3.047718e+07 0.34196 
3.657262e+07 0.12953 3.657262e+07 0.32971 
4.388714e+07 0.12291 4.388714e+07 0.31302 
5.266457e+07 0.11699 5.266457e+07 0.29807 
6.319749e+07 0.11108 6.319749e+07 0.28460 
7.583698e+07 0.10528 7.583698e+07 0.26856 
9.100438e+07 0.10009 9.100438e+07 0.25776 
1.092053e+08 0.09502 1.092053e+08 0.24474 
1.310463e+08 0.09047 1.310463e+08 0.23306 
1.572556e+08 0.08572 1.572556e+08 0.22006 
1.887067e+08 0.08148 1.887067e+08 0.21074 
2.264480e+08 0.07740 2.264480e+08 0.20022 
2.717376e+08 0.07350 2.717376e+08 0.19077 
3.260852e+08 0.06979 3.260852e+08 0.18063 
3.913022e+08 0.06628 3.913022e+08 0.17159 
4.695626e+08 0.06279 4.695626e+08 0.16347 
5.634751e+08 0.05968 5.634751e+08 0.15614 
6.761702e+08 0.05661 6.761702e+08 0.14843 
8.114042e+08 0.05374 8.114042e+08 0.14056 
9.736850e+08 0.05095 9.736850e+08 0.13354 
1.168422e+09 0.04836 1.168422e+09 0.12724 
1.402106e+09 0.04595 1.402106e+09 0.12087 
1.682528e+09 0.04355 1.682528e+09 0.11454 
2.019033e+09 0.04134 2.019033e+09 0.10889 
2.422840e+09 0.03917 2.422840e+09 0.10381 
2.907408e+09 0.03718 2.907408e+09 0.09834 
3.488890e+09 0.03525 3.488890e+09 0.09345 
4.186667e+09 0.03343 4.186667e+09 0.08871 
5.024001e+09 0.03172 5.024001e+09 0.08446 
6.028801e+09 0.03009 6.028801e+09 0.08007 
7.234561e+09 0.02853 7.234561e+09 0.07613 
8.681474e+09 0.02705 8.681474e+09 0.07215 
1.041777e+10 0.02562 1.041777e+10 0.06858 
1.250132e+10 0.02431 1.250132e+10 0.06501 
1.500159e+10 0.02305 1.500159e+10 0.06166 
1.800190e+10 0.02185 1.800190e+10 0.05866 
2.160228e+10 0.02071 2.160228e+10 0.05557 
2.592274e+10 0.01962 2.592274e+10 0.05281 
3.110729e+10 0.01860 3.110729e+10 0.05012 
3.732875e+10 0.01763 3.732875e+10 0.04753 
4.479450e+10 0.01671 4.479450e+10 0.04512 
5.375340e+10 0.01583 5.375340e+10 0.04274 
6.450408e+10 0.01500 6.450408e+10 0.04055 
7.740489e+10 0.01422 7.740489e+10 0.03846 
9.288587e+10 0.01347 9.288587e+10 0.03649 


==> Figures/alph27.dat <==
240000 1.82453 240000 1.82453 
288000 1.82453 288000 1.82453 
345600 1.82453 345600 1.82453 
414720 1.82453 414720 1.82453 
497664 1.69437 497664 1.82453 
5.971968e+05 1.69437 5.971968e+05 1.82453 
7.166362e+05 1.58255 7.166362e+05 1.82453 
8.599634e+05 1.48538 8.599634e+05 1.82453 
1.031956e+06 1.40011 1.031956e+06 1.82453 
1.238347e+06 1.32464 1.238347e+06 1.82453 
1.486017e+06 1.25733 1.486017e+06 1.82453 
1.783220e+06 1.19691 1.783220e+06 1.82453 
2.139864e+06 1.14236 2.139864e+06 1.82453 
2.567837e+06 1.09284 2.567837e+06 1.82453 
3.081404e+06 1.04767 3.081404e+06 1.82453 
3.697685e+06 1.00630 3.697685e+06 1.82453 
4.437222e+06 0.93313 4.437222e+06 1.82453 
5.324667e+06 0.90062 5.324667e+06 1.82453 
6.389600e+06 0.84229 6.389600e+06 1.82453 
7.667520e+06 0.81603 7.667520e+06 1.82453 
9.201024e+06 0.76838 9.201024e+06 1.82453 
1.104123e+07 0.72627 1.104123e+07 1.82453 
1.324947e+07 0.68877 1.324947e+07 1.82453 
1.589937e+07 0.65516 1.589937e+07 1.69437 
1.907924e+07 0.62484 1.907924e+07 1.58255 
2.289509e+07 0.58453 2.289509e+07 1.58255 
2.747411e+07 0.56058 2.747411e+07 1.48538 
3.296893e+07 0.52830 3.296893e+07 1.40011 
3.956272e+07 0.49972 3.956272e+07 1.32464 
4.747526e+07 0.47422 4.747526e+07 1.25733 
5.697032e+07 0.45132 5.697032e+07 1.19691 
6.836438e+07 0.42419 6.836438e+07 1.14236 
8.203725e+07 0.40599 8.203725e+07 1.09284 
9.844470e+07 0.38414 9.844470e+07 1.00630 
1.181336e+08 0.36463 1.181336e+08 0.96825 
1.417604e+08 0.34299 1.417604e+08 0.93313 
1.701124e+08 0.32754 1.701124e+08 0.87042 
2.041349e+08 0.31016 2.041349e+08 0.84229 
2.449619e+08 0.29462 2.449619e+08 0.79144 
2.939543e+08 0.27801 2.939543e+08 0.74670 
3.527452e+08 0.26325 3.527452e+08 0.70700 
4.232942e+08 0.25005 4.232942e+08 0.67152 
5.079531e+08 0.23631 5.079531e+08 0.63962 
6.095437e+08 0.22407 6.095437e+08 0.61076 
7.314524e+08 0.21309 7.314524e+08 0.57229 
8.777429e+08 0.20052 8.777429e+08 0.54937 
1.053291e+09 0.19059 1.053291e+09 0.51839 
1.263950e+09 0.18059 1.263950e+09 0.49090 
1.516740e+09 0.17069 1.516740e+09 0.46632 
1.820088e+09 0.16186 1.820088e+09 0.44420 
2.184105e+09 0.15320 2.184105e+09 0.41793 
2.620926e+09 0.14545 2.620926e+09 0.39474 
3.145111e+09 0.13729 3.145111e+09 0.37906 
3.774134e+09 0.13004 3.774134e+09 0.35564 
4.528960e+09 0.12307 4.528960e+09 0.33899 
5.434753e+09 0.11685 5.434753e+09 0.32035 
6.521703e+09 0.11049 6.521703e+09 0.30374 
7.826044e+09 0.10449 7.826044e+09 0.28886 
9.391252e+09 0.09913 9.391252e+09 0.27290 
1.126950e+10 0.09378 1.126950e+10 0.25869 
1.352340e+10 0.08877 1.352340e+10 0.24596 
1.622808e+10 0.08407 1.622808e+10 0.23267 
1.947370e+10 0.07949 1.947370e+10 0.22081 
2.336844e+10 0.07523 2.336844e+10 0.20872 
2.804213e+10 0.07128 2.804213e+10 0.19794 
3.365056e+10 0.06747 3.365056e+10 0.18713 
4.038067e+10 0.06382 4.038067e+10 0.17749 
4.845680e+10 0.06046 4.845680e+10 0.16793 
5.814816e+10 0.05716 5.814816e+10 0.15859 
6.977779e+10 0.05413 6.977779e+10 0.15028 
8.373335e+10 0.05120 8.373335e+10 0.14283 
1.004800e+11 0.04844 1.004800e+11 0.13497 
1.205760e+11 0.04586 1.205760e+11 0.12797 
1.446912e+11 0.04339 1.446912e+11 0.12123 
1.736295e+11 0.04104 1.736295e+11 0.11438 
2.083554e+11 0.03882 2.083554e+11 0.10829 
2.500264e+11 0.03676 2.500264e+11 0.10285 
3.000317e+11 0.03478 3.000317e+11 0.09709 
3.600381e+11 0.03289 3.600381e+11 0.09196 
4.320457e+11 0.03112 4.320457e+11 0.08714 
5.184548e+11 0.02942 5.184548e+11 0.08242 
6.221458e+11 0.02784 6.221458e+11 0.07802 
7.465750e+11 0.02634 7.465750e+11 0.07392 
8.958899e+11 0.02491 8.958899e+11 0.06996 
1.075068e+12 0.02356 1.075068e+12 0.06616 
1.290082e+12 0.02229 1.290082e+12 0.06266 
1.548098e+12 0.02108 1.548098e+12 0.05932 
1.857717e+12 0.01994 1.857717e+12 0.05614 
2.229261e+12 0.01886 2.229261e+12 0.05306 
2.675113e+12 0.01784 2.675113e+12 0.05024 


==> Figures/chaos1p2.dat <==
50 0.151167 sync: 0| 0.33863 -0.164816
1050 0.0100144 sync: 0| 0.028675 -0.161149
2050 0.00609097 sync: 0| 0.0161 -0.161059
3050 0.00429874 sync: 0| 0.011385 -0.161028
4050 0.00306892 sync: 0| 0.0088768 -0.161012
5050 0.00252418 sync: 0| 0.0073082 -0.161002
6050 0.00215001 sync: 0| 0.0062294 -0.160996
7050 0.00202043 sync: 0| 0.0054397 -0.160992
8050 0.00179509 sync: 0| 0.0048353 -0.160988
9050 0.00161677 sync: 0| 0.004357 -0.160985
10050 0.00147209 sync: 0| 0.0039686 -0.160983
11050 0.00135225 sync: 0| 0.0036466 -0.160982
12050 0.0012512 sync: 0| 0.0033751 -0.16098
13050 0.00116479 sync: 0| 0.0031429 -0.160979
14050 0.00101222 sync: 0| 0.002942 -0.160978
15050 0.000951583 sync: 0| 0.0027663 -0.160977
16050 0.000898029 sync: 0| 0.0026113 -0.160976
17050 0.000850495 sync: 0| 0.0024735 -0.160975
18050 0.000807974 sync: 0| 0.0023501 -0.160975
19050 0.00076967 sync: 0| 0.002239 -0.160974
20050 0.000734916 sync: 0| 0.0021384 -0.160974
21050 0.000703317 sync: 0| 0.0020468 -0.160973
22050 0.000674469 sync: 0| 0.0019631 -0.160973
23050 0.000647941 sync: 0| 0.0018862 -0.160972
24050 0.000623611 sync: 0| 0.0018154 -0.160972
25050 0.000601007 sync: 0| 0.00175 -0.160972
26050 0.00058012 sync: 0| 0.0016893 -0.160971
27050 0.000560709 sync: 0| 0.0016329 -0.160971
28050 0.000578712 sync: 0| 0.0015803 -0.160971
29050 0.0005607 sync: 0| 0.0015311 -0.160971
30050 0.00054375 sync: 0| 0.001485 -0.16097
31050 0.000527813 sync: 0| 0.0014418 -0.16097
32050 0.000512853 sync: 0| 0.0014011 -0.16097
33050 0.000498795 sync: 0| 0.0013627 -0.16097
34050 0.00048553 sync: 0| 0.0013265 -0.16097
35050 0.000472909 sync: 0| 0.0012922 -0.16097
36050 0.000460971 sync: 0| 0.0012597 -0.160969
37050 0.00044967 sync: 0| 0.0012289 -0.160969
38050 0.000438965 sync: 0| 0.0011997 -0.160969
39050 0.000428727 sync: 0| 0.0011718 -0.160969
40050 0.000419054 sync: 0| 0.0011453 -0.160969
41050 0.00040975 sync: 0| 0.00112 -0.160969
42050 0.000400862 sync: 0| 0.0010958 -0.160969
43050 0.000392369 sync: 0| 0.0010727 -0.160969
44050 0.000384295 sync: 0| 0.0010506 -0.160968
45050 0.000376482 sync: 0| 0.0010295 -0.160968
46050 0.000369093 sync: 0| 0.0010092 -0.160968
47050 0.000361927 sync: 0| 0.00098971 -0.160968
48050 0.000355061 sync: 0| 0.000971 -0.160968
49050 0.000348433 sync: 0| 0.00095303 -0.160968
50050 0.000342168 sync: 0| 0.00093573 -0.160968
51050 0.000336022 sync: 0| 0.00091908 -0.160968
52050 0.000330168 sync: 0| 0.00090303 -0.160968
53050 0.000324458 sync: 0| 0.00088756 -0.160968
54050 0.000319019 sync: 0| 0.00087264 -0.160968
55050 0.000294142 sync: 0| 0.00085823 -0.160968
56050 0.00028931 sync: 0| 0.0008443 -0.160968
57050 0.000284706 sync: 0| 0.00083085 -0.160967
58050 0.000280282 sync: 0| 0.00081783 -0.160967
59050 0.000275945 sync: 0| 0.00080523 -0.160967
60050 0.000271687 sync: 0| 0.00079303 -0.160967
61050 0.000267676 sync: 0| 0.00078121 -0.160967
62050 0.000263734 sync: 0| 0.00076976 -0.160967
63050 0.000259856 sync: 0| 0.00075865 -0.160967
64050 0.000256209 sync: 0| 0.00074786 -0.160967
65050 0.000252573 sync: 0| 0.0007374 -0.160967
66050 0.000249117 sync: 0| 0.00072723 -0.160967
67050 0.000245706 sync: 0| 0.00071736 -0.160967
68050 0.000242424 sync: 0| 0.00070776 -0.160967
69050 0.000239224 sync: 0| 0.00069842 -0.160967
70050 0.000236146 sync: 0| 0.00068934 -0.160967
71050 0.000233099 sync: 0| 0.0006805 -0.160967
72050 0.000230125 sync: 0| 0.0006719 -0.160967
73050 0.00022722 sync: 0| 0.00066352 -0.160967
74050 0.000224425 sync: 0| 0.00065535 -0.160967
75050 0.000221694 sync: 0| 0.00064739 -0.160967
76050 0.000219025 sync: 0| 0.00063963 -0.160967
77050 0.000216458 sync: 0| 0.00063206 -0.160967
78050 0.000213862 sync: 0| 0.00062468 -0.160967
79050 0.000211408 sync: 0| 0.00061748 -0.160966
80050 0.000209006 sync: 0| 0.00061044 -0.160966
81050 0.000206698 sync: 0| 0.00060357 -0.160966
82050 0.000204354 sync: 0| 0.00059686 -0.160966
83050 0.000202144 sync: 0| 0.00059031 -0.160966
84050 0.000199936 sync: 0| 0.0005839 -0.160966
85050 0.000197773 sync: 0| 0.00057764 -0.160966
86050 0.000195653 sync: 0| 0.00057151 -0.160966
87050 0.000193575 sync: 0| 0.00056552 -0.160966
88050 0.00019158 sync: 0| 0.00055966 -0.160966
89050 0.00018958 sync: 0| 0.00055392 -0.160966
90050 0.000187661 sync: 0| 0.00054831 -0.160966
91050 0.000185822 sync: 0| 0.00054281 -0.160966
92050 0.000183932 sync: 0| 0.00053743 -0.160966
93050 0.000182119 sync: 0| 0.00053216 -0.160966
94050 0.000180382 sync: 0| 0.00052699 -0.160966
95050 0.000178677 sync: 0| 0.00052193 -0.160966
96050 0.000176961 sync: 0| 0.00051697 -0.160966
97050 0.000175231 sync: 0| 0.0005121 -0.160966
98050 0.000173617 sync: 0| 0.00050733 -0.160966
99050 0.000171989 sync: 0| 0.00050265 -0.160966
100050 0.000170474 sync: 0| 0.00049806 -0.160966


==> Figures/chaos1p7499.dat <==
500 0.264516 sync: 0| 0.37656 0.300198
1500 0.308403 sync: 0| 0.37279 0.331885
2500 0.26641 sync: 0| 0.33412 0.287347
3500 0.281578 sync: 0| 0.33638 0.284809
4500 0.273311 sync: 0| 0.32901 0.28376
5500 0.271305 sync: 0| 0.31854 0.278744
6500 0.272506 sync: 0| 0.31568 0.274495
7500 0.284459 sync: 0| 0.32439 0.282986
8500 0.290836 sync: 0| 0.33478 0.297095
9500 0.285558 sync: 0| 0.32826 0.291833
10500 0.294258 sync: 0| 0.33459 0.298548
11500 0.299888 sync: 0| 0.34017 0.304794
12500 0.298191 sync: 0| 0.33643 0.300346
13500 0.29392 sync: 0| 0.33235 0.296369
14500 0.295924 sync: 0| 0.33272 0.295958
15500 0.292203 sync: 0| 0.33498 0.299046
16500 0.301236 sync: 0| 0.34219 0.306842
17500 0.297073 sync: 0| 0.33667 0.301311
18500 0.297545 sync: 0| 0.33561 0.300873
19500 0.297378 sync: 0| 0.33399 0.299991
20500 0.293669 sync: 0| 0.32979 0.296048
21500 0.293587 sync: 0| 0.32867 0.294945
22500 0.294802 sync: 0| 0.32899 0.296241
23500 0.297421 sync: 0| 0.33057 0.299018
24500 0.301488 sync: 0| 0.33327 0.302609
25500 0.298518 sync: 0| 0.32893 0.297951
26500 0.299228 sync: 0| 0.32992 0.29789
27500 0.296379 sync: 0| 0.32605 0.294048
28500 0.297413 sync: 0| 0.32713 0.296038
29500 0.298599 sync: 0| 0.32767 0.296555
30500 0.294483 sync: 0| 0.32528 0.293871
31500 0.292053 sync: 0| 0.32116 0.289497
32500 0.294602 sync: 0| 0.32236 0.291587
33500 0.292267 sync: 0| 0.31948 0.289247
34500 0.292847 sync: 0| 0.31984 0.289558
35500 0.292183 sync: 0| 0.31849 0.287531
36500 0.292738 sync: 0| 0.31889 0.288625
37500 0.293487 sync: 0| 0.31929 0.288661
38500 0.29297 sync: 0| 0.3185 0.288004
39500 0.290683 sync: 0| 0.31583 0.28519
40500 0.293645 sync: 0| 0.31821 0.28785
41500 0.292242 sync: 0| 0.31606 0.285847
42500 0.293129 sync: 0| 0.31727 0.286869
43500 0.292411 sync: 0| 0.31632 0.285731
44500 0.292273 sync: 0| 0.31612 0.285764
45500 0.293942 sync: 0| 0.31729 0.286803
46500 0.292964 sync: 0| 0.31577 0.285402
47500 0.292014 sync: 0| 0.31464 0.284916
48500 0.294496 sync: 0| 0.31645 0.287087
49500 0.295784 sync: 0| 0.31757 0.288206
50500 0.295894 sync: 0| 0.31743 0.287811
51500 0.295587 sync: 0| 0.317 0.287459
52500 0.294725 sync: 0| 0.31599 0.286567
53500 0.293557 sync: 0| 0.31415 0.285022
54500 0.294582 sync: 0| 0.31526 0.285701
55500 0.295208 sync: 0| 0.31492 0.285863
56500 0.294438 sync: 0| 0.31432 0.284784
57500 0.293994 sync: 0| 0.3132 0.283694
58500 0.293672 sync: 0| 0.31266 0.283389
59500 0.292941 sync: 0| 0.31188 0.282462
60500 0.294122 sync: 0| 0.31244 0.283144
61500 0.285215 sync: 0| 0.31144 0.282168
62500 0.283804 sync: 0| 0.30971 0.280214
63500 0.282862 sync: 0| 0.30879 0.27925
64500 0.28329 sync: 0| 0.30889 0.279803
65500 0.283872 sync: 0| 0.30899 0.280143
66500 0.282659 sync: 0| 0.30789 0.27883
67500 0.282926 sync: 0| 0.30778 0.278697
68500 0.281507 sync: 0| 0.30627 0.277055
69500 0.282332 sync: 0| 0.30711 0.277885
70500 0.28183 sync: 0| 0.3068 0.277429
71500 0.282284 sync: 0| 0.30695 0.278074
72500 0.281343 sync: 0| 0.30577 0.276815
73500 0.282588 sync: 0| 0.30703 0.277968
74500 0.282623 sync: 0| 0.30697 0.277945
75500 0.283161 sync: 0| 0.30756 0.278633
76500 0.283355 sync: 0| 0.3075 0.278843
77500 0.28226 sync: 0| 0.30619 0.277468
78500 0.28233 sync: 0| 0.30657 0.277943
79500 0.281689 sync: 0| 0.30592 0.277139
80500 0.281632 sync: 0| 0.30549 0.276676
81500 0.281855 sync: 0| 0.30547 0.276772
82500 0.282019 sync: 0| 0.30566 0.27726
83500 0.282189 sync: 0| 0.30565 0.277161
84500 0.28198 sync: 0| 0.30545 0.276962
85500 0.282074 sync: 0| 0.30506 0.276755
86500 0.282295 sync: 0| 0.30507 0.27707
87500 0.281091 sync: 0| 0.30376 0.275546
88500 0.282105 sync: 0| 0.30434 0.276277
89500 0.282476 sync: 0| 0.30455 0.27675
90500 0.283649 sync: 0| 0.30566 0.278115
91500 0.283021 sync: 0| 0.30477 0.277118
92500 0.283272 sync: 0| 0.3048 0.277159
93500 0.282982 sync: 0| 0.30465 0.277092
94500 0.283523 sync: 0| 0.3052 0.277732
95500 0.283294 sync: 0| 0.30471 0.27752
96500 0.282415 sync: 0| 0.30371 0.276495
97500 0.282973 sync: 0| 0.3041 0.276873
98500 0.283498 sync: 0| 0.30448 0.277357
99500 0.28288 sync: 0| 0.30385 0.276773
100500 0.283019 sync: 0| 0.30423 0.277155
101500 0.282574 sync: 0| 0.30378 0.276762
102500 0.282086 sync: 0| 0.30319 0.276188
103500 0.282538 sync: 0| 0.30373 0.276717
104500 0.283053 sync: 0| 0.30379 0.277044
105500 0.282709 sync: 0| 0.30353 0.276685
106500 0.28298 sync: 0| 0.30359 0.276884
107500 0.2832 sync: 0| 0.30365 0.277022
108500 0.283722 sync: 0| 0.30433 0.277507
109500 0.283983 sync: 0| 0.30439 0.277946


==> Figures/kjb.dat <==
11630.12909 2.65892 
13860.00846 2.66385 
15579.35483 2.62934 
17173.98634 2.56525 
19684.36528 2.53568 
21699.16689 2.49624 
23920.19438 2.45680 
26368.55609 2.42723 
29067.52090 2.40751 
32042.73942 2.44694 
34640.72346 2.40751 
38937.93600 2.40258 
43768.22157 2.41244 
50165.96868 2.39765 
58630.53186 2.36807 
67200.75249 2.32863 
80085.35338 2.30399 
88282.52392 2.24976 
109391.19299 2.23004 
130365.09298 2.19061 
158418.02978 2.16596 
196296.35062 2.12159 
229417.66585 2.08215 
273404.59980 2.03779 
319536.48103 2.02300 
359175.26555 1.99342 
403731.27651 1.95399 
453814.50025 1.89976 
520150.08119 1.86525 
584675.16113 1.82582 
683328.09204 1.79624 
798626.84858 1.77159 
951749.95839 1.76173 
1179316.79743 1.75187 
1461295.68638 1.75187 
1741474.27071 1.73215 
2035315.28252 1.72230 
2243640.84726 1.74201 
2473289.66413 1.75187 
2834818.67350 1.75187 
3186480.44985 1.72723 
3797433.85906 1.72230 
4014000 1.73215 


==> Figures/kjbCL.dat <==
1000 0 sync: 16|
11000 0 sync: 16|
21000 0 sync: 16|
31000 0 sync: 16|
41000 0 sync: 16|
51000 0.27419 sync: 16|
61000 0.368474 sync: 16|
71000 0.368474 sync: 16|
81000 0.35 sync: 16|
91000 0.408075 sync: 16|
101000 0.408075 sync: 16|
111000 0.456832 sync: 16|
121000 0.439938 sync: 16|
131000 0.439938 sync: 16|
141000 0.439938 sync: 16|
151000 0.439938 sync: 16|
161000 0.466025 sync: 16|
171000 0.46992 sync: 16|
181000 0.46992 sync: 16|
191000 0.4833 sync: 16|
201000 0.518359 sync: 16|
211000 0.518359 sync: 16|
221000 0.518359 sync: 16|
231000 0.518359 sync: 16|
241000 0.540322 sync: 16|
251000 0.569831 sync: 16|
261000 0.557751 sync: 16|
271000 0.632396 sync: 16|
281000 0.656079 sync: 16|
291000 0.676735 sync: 16|
301000 0.685846 sync: 16|
311000 0.692123 sync: 16|
321000 0.693848 sync: 16|
331000 0.674112 sync: 16|
341000 0.69419 sync: 16|
351000 0.692736 sync: 16|
361000 0.692736 sync: 16|
371000 0.679796 sync: 16|
381000 0.673073 sync: 16|
391000 0.673073 sync: 16|
401000 0.681994 sync: 16|
411000 0.688683 sync: 16|
421000 0.688683 sync: 16|
431000 0.723871 sync: 16|
441000 0.69688 sync: 16|
451000 0.69017 sync: 16|
461000 0.69017 sync: 16|
471000 0.700531 sync: 16|
481000 0.713055 sync: 16|
491000 0.713055 sync: 16|
501000 0.713055 sync: 16|
511000 0.718224 sync: 16|
521000 0.718224 sync: 16|
531000 0.718224 sync: 16|
541000 0.7386 sync: 16|
551000 0.722662 sync: 16|
561000 0.720401 sync: 16|
571000 0.724383 sync: 16|
581000 0.724383 sync: 16|
591000 0.719017 sync: 16|
601000 0.719017 sync: 16|
611000 0.719017 sync: 16|
621000 0.713707 sync: 16|
631000 0.713707 sync: 16|
641000 0.718787 sync: 16|
651000 0.718787 sync: 16|
661000 0.718787 sync: 16|
671000 0.713681 sync: 16|
681000 0.713681 sync: 16|
691000 0.716531 sync: 16|
701000 0.715751 sync: 16|
711000 0.714139 sync: 16|
721000 0.716523 sync: 16|
731000 0.72021 sync: 16|
741000 0.721209 sync: 16|
751000 0.721209 sync: 16|
761000 0.720808 sync: 16|
771000 0.720808 sync: 16|
781000 0.718116 sync: 16|
791000 0.718116 sync: 16|
801000 0.72625 sync: 16|
811000 0.72625 sync: 16|
821000 0.725433 sync: 16|
831000 0.724431 sync: 16|
841000 0.724431 sync: 16|
851000 0.726207 sync: 16|
861000 0.728239 sync: 16|
871000 0.728239 sync: 16|
881000 0.719106 sync: 16|
891000 0.727256 sync: 16|
901000 0.738631 sync: 16|
911000 0.737356 sync: 16|
921000 0.74144 sync: 16|
931000 0.764047 sync: 16|
941000 0.764047 sync: 16|
951000 0.764047 sync: 16|
961000 0.775439 sync: 16|
971000 0.778263 sync: 16|
981000 0.779272 sync: 16|
991000 0.786329 sync: 16|
1001000 0.786329 sync: 16|
1011000 0.790651 sync: 16|
1021000 0.790651 sync: 16|
1031000 0.789884 sync: 16|
1041000 0.789884 sync: 16|
1051000 0.793671 sync: 16|
1061000 0.790544 sync: 16|
1071000 0.789126 sync: 16|
1081000 0.781057 sync: 16|
1091000 0.779521 sync: 16|
1101000 0.780469 sync: 16|
1111000 0.784997 sync: 16|
1121000 0.780802 sync: 16|
1131000 0.776529 sync: 16|
1141000 0.851108 sync: 16|
1151000 0.850313 sync: 16|
1161000 0.846448 sync: 16|
1171000 0.852872 sync: 16|
1181000 0.854296 sync: 16|
1191000 0.85077 sync: 16|
1201000 0.853657 sync: 16|
1211000 0.853649 sync: 16|
1221000 0.851959 sync: 16|
1231000 0.851959 sync: 16|
1241000 0.851959 sync: 16|
1251000 0.855471 sync: 16|
1261000 0.862401 sync: 16|
1271000 0.865821 sync: 16|
1281000 0.877002 sync: 16|
1291000 0.880268 sync: 16|
1301000 0.880268 sync: 16|
1311000 0.883506 sync: 16|
1321000 0.883506 sync: 16|
1331000 0.894501 sync: 16|
1341000 0.892384 sync: 16|
1351000 0.884979 sync: 16|
1361000 0.88364 sync: 16|
1371000 0.885112 sync: 16|
1381000 0.883728 sync: 16|
1391000 0.886061 sync: 16|
1401000 0.893517 sync: 16|
1411000 0.893517 sync: 16|
1421000 0.896483 sync: 16|
1431000 0.896483 sync: 16|
1441000 0.896483 sync: 16|
1451000 0.89502 sync: 16|
1461000 0.89502 sync: 16|
1471000 0.89502 sync: 16|
1481000 0.896304 sync: 16|
1491000 0.896304 sync: 16|
1501000 0.892978 sync: 16|
1511000 0.892978 sync: 16|
1521000 0.88833 sync: 16|
1531000 0.889799 sync: 16|
1541000 0.889354 sync: 16|
1551000 0.889354 sync: 16|
1561000 0.889354 sync: 16|
1571000 0.889354 sync: 16|
1581000 0.889354 sync: 16|
1591000 0.892192 sync: 16|
1601000 0.896238 sync: 16|
1611000 0.896238 sync: 16|
1621000 0.903058 sync: 16|
1631000 0.900112 sync: 16|
1641000 0.902789 sync: 16|
1651000 0.901288 sync: 16|
1661000 0.901288 sync: 16|
1671000 0.901288 sync: 16|
1681000 0.901555 sync: 16|
1691000 0.90018 sync: 16|
1701000 0.898213 sync: 16|
1711000 0.898213 sync: 16|
1721000 0.89685 sync: 16|
1731000 0.900661 sync: 16|
1741000 0.899613 sync: 16|
1751000 0.903013 sync: 16|
1761000 0.902377 sync: 16|
1771000 0.902377 sync: 16|
1781000 0.902229 sync: 16|
1791000 0.902229 sync: 16|
1801000 0.917943 sync: 16|
1811000 0.926696 sync: 16|
1821000 0.962499 sync: 16|
1831000 0.965583 sync: 16|
1841000 0.974524 sync: 16|
1851000 0.980788 sync: 16|
1861000 0.980643 sync: 16|
1871000 0.981057 sync: 16|
1881000 0.986012 sync: 16|
1891000 0.989721 sync: 16|
1901000 0.990986 sync: 16|
1911000 0.997053 sync: 16|
1921000 0.997554 sync: 16|
1931000 0.998377 sync: 16|
1941000 1.00168 sync: 16|
1951000 1.00164 sync: 16|
1961000 1.00175 sync: 16|
1971000 1.00123 sync: 16|
1981000 1.00216 sync: 16|
1991000 1.00028 sync: 16|
2001000 1.00341 sync: 16|
2011000 1.00366 sync: 16|
2021000 1.00638 sync: 16|
2031000 1.00471 sync: 16|
2041000 1.00503 sync: 16|
2051000 1.00409 sync: 16|
2061000 1.00606 sync: 16|
2071000 1.00519 sync: 16|
2081000 1.00851 sync: 16|
2091000 1.00785 sync: 16|
2101000 1.00979 sync: 16|
2111000 1.01319 sync: 16|
2121000 1.0121 sync: 16|
2131000 1.01293 sync: 16|
2141000 1.01491 sync: 16|
2151000 1.01431 sync: 16|
2161000 1.014 sync: 16|
2171000 1.01364 sync: 16|
2181000 1.01491 sync: 16|
2191000 1.01616 sync: 16|
2201000 1.01761 sync: 16|
2211000 1.01691 sync: 16|
2221000 1.01928 sync: 16|
2231000 1.02071 sync: 16|
2241000 1.02355 sync: 16|
2251000 1.02746 sync: 16|
2261000 1.02906 sync: 16|
2271000 1.02947 sync: 16|
2281000 1.02947 sync: 16|
2291000 1.03148 sync: 16|
2301000 1.03091 sync: 16|
2311000 1.03499 sync: 16|
2321000 1.0352 sync: 16|
2331000 1.03467 sync: 16|
2341000 1.03588 sync: 16|
2351000 1.03814 sync: 16|
2361000 1.03774 sync: 16|
2371000 1.04038 sync: 16|
2381000 1.03996 sync: 16|
2391000 1.0414 sync: 16|
2401000 1.04132 sync: 16|
2411000 1.04019 sync: 16|
2421000 1.03909 sync: 16|
2431000 1.03778 sync: 16|
2441000 1.03659 sync: 16|
2451000 1.0361 sync: 16|
2461000 1.03575 sync: 16|
2471000 1.03573 sync: 16|
2481000 1.03536 sync: 16|
2491000 1.03398 sync: 16|
2501000 1.03187 sync: 16|
2511000 1.03209 sync: 16|
2521000 1.03199 sync: 16|
2531000 1.03139 sync: 16|
2541000 1.03139 sync: 16|
2551000 1.03129 sync: 16|
2561000 1.03287 sync: 16|
2571000 1.03172 sync: 16|
2581000 1.03111 sync: 16|
2591000 1.02998 sync: 16|
2601000 1.02998 sync: 16|
2611000 1.02998 sync: 16|
2621000 1.03147 sync: 16|
2631000 1.0327 sync: 16|
2641000 1.03268 sync: 16|
2651000 1.03458 sync: 16|
2661000 1.03458 sync: 16|
2671000 1.03512 sync: 16|
2681000 1.03367 sync: 16|
2691000 1.03149 sync: 16|
2701000 1.02921 sync: 16|
2711000 1.0304 sync: 16|
2721000 1.02941 sync: 16|
2731000 1.02898 sync: 16|
2741000 1.03027 sync: 16|
2751000 1.02924 sync: 16|
2761000 1.0292 sync: 16|
2771000 1.02868 sync: 16|
2781000 1.02761 sync: 16|
2791000 1.02729 sync: 16|
2801000 1.02834 sync: 16|
2811000 1.02947 sync: 16|
2821000 1.02789 sync: 16|
2831000 1.02836 sync: 16|
2841000 1.02994 sync: 16|
2851000 1.03115 sync: 16|
2861000 1.03226 sync: 16|
2871000 1.0329 sync: 16|
2881000 1.03322 sync: 16|
2891000 1.03348 sync: 16|
2901000 1.03595 sync: 16|
2911000 1.03595 sync: 16|
2921000 1.03446 sync: 16|
2931000 1.03446 sync: 16|
2941000 1.03502 sync: 16|
2951000 1.03328 sync: 16|
2961000 1.03144 sync: 16|
2971000 1.03253 sync: 16|
2981000 1.03211 sync: 16|
2991000 1.03231 sync: 16|
3001000 1.03231 sync: 16|
3011000 1.03074 sync: 16|
3021000 1.03121 sync: 16|
3031000 1.03284 sync: 16|
3041000 1.03366 sync: 16|
3051000 1.03285 sync: 16|
3061000 1.03296 sync: 16|
3071000 1.03296 sync: 16|
3081000 1.03341 sync: 16|
3091000 1.03358 sync: 16|
3101000 1.03438 sync: 16|
3111000 1.03405 sync: 16|
3121000 1.03466 sync: 16|
3131000 1.03465 sync: 16|
3141000 1.03412 sync: 16|
3151000 1.03412 sync: 16|
3161000 1.03516 sync: 16|
3171000 1.03516 sync: 16|
3181000 1.03648 sync: 16|
3191000 1.03648 sync: 16|
3201000 1.03694 sync: 16|
3211000 1.03752 sync: 16|
3221000 1.03752 sync: 16|
3231000 1.03796 sync: 16|
3241000 1.03803 sync: 16|
3251000 1.0377 sync: 16|
3261000 1.03759 sync: 16|
3271000 1.03818 sync: 16|
3281000 1.03792 sync: 16|
3291000 1.03792 sync: 16|
3301000 1.0385 sync: 16|
3311000 1.0385 sync: 16|
3321000 1.0385 sync: 16|
3331000 1.0385 sync: 16|
3341000 1.0385 sync: 16|
3351000 1.03714 sync: 16|
3361000 1.03742 sync: 16|
3371000 1.03688 sync: 16|
3381000 1.03688 sync: 16|
3391000 1.03738 sync: 16|
3401000 1.03734 sync: 16|
3411000 1.03794 sync: 16|
3421000 1.03794 sync: 16|
3431000 1.03818 sync: 16|
3441000 1.03807 sync: 16|
3451000 1.03807 sync: 16|
3461000 1.03807 sync: 16|
3471000 1.0378 sync: 16|
3481000 1.03752 sync: 16|
3491000 1.03756 sync: 16|
3501000 1.03756 sync: 16|
3511000 1.03708 sync: 16|
3521000 1.03664 sync: 16|
3531000 1.03664 sync: 16|
3541000 1.03625 sync: 16|
3551000 1.0381 sync: 16|
3561000 1.03879 sync: 16|
3571000 1.03865 sync: 16|
3581000 1.03955 sync: 16|
3591000 1.04333 sync: 16|
3601000 1.04317 sync: 16|
3611000 1.04408 sync: 16|
3621000 1.04321 sync: 16|
3631000 1.04408 sync: 16|
3641000 1.04449 sync: 16|
3651000 1.04477 sync: 16|
3661000 1.04558 sync: 16|
3671000 1.04558 sync: 16|
3681000 1.04745 sync: 16|
3691000 1.04704 sync: 16|
3701000 1.04797 sync: 16|
3711000 1.04748 sync: 16|
3721000 1.04738 sync: 16|
3731000 1.04804 sync: 16|
3741000 1.04859 sync: 16|
3751000 1.04935 sync: 16|
3761000 1.05119 sync: 16|
3771000 1.05119 sync: 16|
3781000 1.05084 sync: 16|
3791000 1.0518 sync: 16|
3801000 1.05326 sync: 16|
3811000 1.05429 sync: 16|
3821000 1.05436 sync: 16|
3831000 1.05434 sync: 16|
3841000 1.05412 sync: 16|
3851000 1.05424 sync: 16|
3861000 1.05369 sync: 16|
3871000 1.05409 sync: 16|
3881000 1.05329 sync: 16|
3891000 1.0536 sync: 16|
3901000 1.05449 sync: 16|
3911000 1.05429 sync: 16|
3921000 1.05528 sync: 16|
3931000 1.05528 sync: 16|
3941000 1.05528 sync: 16|
3951000 1.05475 sync: 16|
3961000 1.05639 sync: 16|
3971000 1.05718 sync: 16|
3981000 1.05723 sync: 16|
3991000 1.05739 sync: 16|
4001000 1.05813 sync: 16|


==> Figures/pfsaM1.dat <==
500 0.678112 sync: 0| 0.69933
1500 0.644592 sync: 0|0| 0.73152
2500 0.638523 sync: 0| 0.70887
3500 0.642474 sync: 0| 0.71648
4500 0.697343 sync: 1| 0.69848
5500 0.649042 sync: 0| 0.69129
6500 0.657651 sync: 0| 0.69567
7500 0.652337 sync: 0| 0.69684
8500 0.667323 sync: 0| 0.70948
9500 0.660296 sync: 0|0| 0.69963
10500 0.661672 sync: 0| 0.70225
11500 0.648562 sync: 0| 0.69675
12500 0.648744 sync: 0| 0.68266
13500 0.657112 sync: 0| 0.69925
14500 0.65326 sync: 0| 0.69405
15500 0.647741 sync: 0| 0.6951
16500 0.671665 sync: 0| 0.70136
17500 0.657822 sync: 0| 0.6975
18500 0.663822 sync: 0| 0.69957
19500 0.675448 sync: 0| 0.71329
20500 0.667269 sync: 0| 0.6973
21500 0.674058 sync: 0| 0.71559
22500 0.671015 sync: 0| 0.69846
23500 0.672019 sync: 0| 0.70439
24500 0.668153 sync: 0| 0.7082
25500 0.658599 sync: 0| 0.6923
26500 0.672337 sync: 0| 0.69864
27500 0.660871 sync: 0| 0.69285
28500 0.66861 sync: 0| 0.69632
29500 0.660832 sync: 0| 0.69058
30500 0.657362 sync: 0| 0.68671
31500 0.670554 sync: 0| 0.70683
32500 0.66722 sync: 0| 0.69268
33500 0.668449 sync: 0| 0.70044
34500 0.668782 sync: 0| 0.6991
35500 0.662939 sync: 0| 0.69702
36500 0.665909 sync: 0| 0.69716
37500 0.675104 sync: 0| 0.70179
38500 0.670069 sync: 0| 0.69991
39500 0.669128 sync: 0| 0.69815
40500 0.666691 sync: 0| 0.69839
41500 0.669454 sync: 0| 0.70309
42500 0.66441 sync: 0| 0.69532
43500 0.667787 sync: 0| 0.69782
44500 0.669569 sync: 0| 0.69574
45500 0.665552 sync: 0| 0.70056
46500 0.683878 sync: 0| 0.70689
47500 0.670118 sync: 0| 0.69927
48500 0.66601 sync: 0| 0.69484
49500 0.675279 sync: 0| 0.70036
50500 0.665671 sync: 0| 0.69859
51500 0.661551 sync: 0| 0.69204
52500 0.657851 sync: 0| 0.68723
53500 0.657938 sync: 0| 0.68789
54500 0.666357 sync: 0| 0.69547
55500 0.670908 sync: 0| 0.70168
56500 0.663587 sync: 0| 0.6957
57500 0.66652 sync: 0| 0.69432
58500 0.667823 sync: 0| 0.69923
59500 0.661883 sync: 0| 0.69174
60500 0.673066 sync: 0| 0.70024
61500 0.671654 sync: 0| 0.701
62500 0.66999 sync: 0| 0.70226
63500 0.669185 sync: 0| 0.69496
64500 0.666424 sync: 0| 0.69581
65500 0.674146 sync: 0| 0.69639
66500 0.674222 sync: 0| 0.69866
67500 0.668551 sync: 0| 0.69756
68500 0.670349 sync: 0| 0.70352
69500 0.672288 sync: 0| 0.69731
70500 0.667005 sync: 0| 0.69538
71500 0.667806 sync: 0| 0.69645
72500 0.666826 sync: 0| 0.69393
73500 0.668771 sync: 0| 0.69786
74500 0.666628 sync: 0| 0.69563
75500 0.665789 sync: 0| 0.69324
76500 0.672385 sync: 0| 0.69813
77500 0.674633 sync: 0| 0.70165
78500 0.668282 sync: 0| 0.69889
79500 0.668754 sync: 0| 0.69333
80500 0.671583 sync: 0| 0.696
81500 0.665283 sync: 0| 0.69242
82500 0.668811 sync: 0| 0.69644
83500 0.66897 sync: 0| 0.6951
84500 0.66493 sync: 0| 0.69495
85500 0.663296 sync: 0| 0.6908


==> Figures/pfsaS1.dat <==
500 0.40304 sync: 0|0|0| 0.6276
1500 0.537568 sync: 0|0|0| 0.82296
2500 0.558428 sync: 0|0|0| 0.77208
3500 0.6050577 sync: 0|0| 0.76357
4500 0.630544 sync: 0|0|0|0| 0.7659
5500 0.634225 sync: 0|0|0| 0.74325
6500 0.612587 sync: 0|0|0|0| 0.74633
7500 0.614012 sync: 0|0|0|0| 0.72259
8500 0.61469 sync: 0|0|1|1| 0.72945
9500 0.642512 sync: 0|0|0| 0.73162
10500 0.629388 sync: 0|0|0| 0.71879
11500 0.642272 sync: 0|0|0| 0.73898
12500 0.641304 sync: 0|0|0| 0.73165
13500 0.627692 sync: 0|0|0|0| 0.72872
14500 0.643552 sync: 0|0|0| 0.73123
15500 0.642052 sync: 0|0|0| 0.73372
16500 0.628888 sync: 0|0|0|0| 0.73277
17500 0.637532 sync: 0|0|0| 0.71522
18500 0.642936 sync: 0|0| 0.72026
19500 0.629156 sync: 0|0|0| 0.72133
20500 0.635543 sync: 0|0|0|0| 0.72455
21500 0.635406 sync: 0|0|0| 0.7283
22500 0.645548 sync: 0|0|0| 0.73381
23500 0.635159 sync: 0|0|0|0| 0.72664
24500 0.635909 sync: 0|0|0| 0.72843
25500 0.634762 sync: 0|0|0|0| 0.72215
26500 0.631841 sync: 0|0|0| 0.72082
27500 0.627874 sync: 0|0|0| 0.71698
28500 0.636224 sync: 0|0|0| 0.71449
29500 0.631099 sync: 0|0|0| 0.71927
30500 0.642842 sync: 0|0|0| 0.73164
31500 0.649466 sync: 0|0|0| 0.73861
32500 0.626747 sync: 0|0|0| 0.71067
33500 0.639851 sync: 0|0|0| 0.71884
34500 0.636503 sync: 0|0|0| 0.72007
35500 0.632604 sync: 0|0|0| 0.71405
36500 0.639663 sync: 0|0|0| 0.71833
37500 0.64147 sync: 0|0|0| 0.72691
38500 0.638226 sync: 0|0|0| 0.71969
39500 0.634794 sync: 0|0|0| 0.70897
40500 0.636892 sync: 0|0|0| 0.71993
41500 0.63041 sync: 0|0|0| 0.71603
42500 0.636255 sync: 0|0|0| 0.72137
43500 0.625559 sync: 0|0|0|0| 0.70916
44500 0.642583 sync: 0|0|0| 0.72801
45500 0.628629 sync: 0|0|0| 0.7094
46500 0.632407 sync: 0|0|0|0| 0.72623
47500 0.645149 sync: 0|0|0| 0.72347
48500 0.628022 sync: 0|0|0| 0.71249
49500 0.642155 sync: 0|0|0| 0.7221
50500 0.633906 sync: 0|0|0| 0.71809
51500 0.640037 sync: 0|0|0|0| 0.72304
52500 0.643528 sync: 0|0|0| 0.72516
53500 0.630832 sync: 0|0|0| 0.71138
54500 0.642887 sync: 0|0|0| 0.71943
55500 0.639743 sync: 0|0|0| 0.71759
56500 0.635131 sync: 0|0|0| 0.7161
57500 0.636033 sync: 0|0|0| 0.72292
58500 0.633656 sync: 0|0|0| 0.71357
59500 0.625934 sync: 0|0|0| 0.70693
60500 0.636581 sync: 0|0|0| 0.71652
61500 0.646125 sync: 0|0|0| 0.72506
62500 0.638743 sync: 0|0|0| 0.71348
63500 0.636561 sync: 0|0|0| 0.71531
64500 0.636394 sync: 0|0|0| 0.70893
65500 0.637673 sync: 0|0|0| 0.71374
66500 0.63168 sync: 0|0|0|0| 0.7095
67500 0.635916 sync: 0|0|0| 0.71134
68500 0.632374 sync: 0|0|0|0| 0.71173
69500 0.627136 sync: 0|0|0| 0.70703
70500 0.636792 sync: 0|0|0| 0.71457
71500 0.628113 sync: 0|0|0| 0.70772
72500 0.632362 sync: 0|0|0| 0.71086
73500 0.638057 sync: 0|0|0| 0.71854


==> Figures/shks.dat <==
11178.74953 3.21729 
14559.52893 3.14904 
17583.87294 3.11492 
23338.09249 3.07105 
26136.39497 2.97843 
33404.35278 2.91506 
42693.37014 2.84682 
57744.14823 2.75907 
90829.99516 2.66645 
122850.47275 2.62746 
154076.88434 2.58846 
204497.64332 2.51047 
276589.60140 2.45684 
381223.89190 2.39835 
556050.88585 2.34960 
724216.86703 2.30086 
979526.46948 2.28623 
1324840.87031 2.25698 
1826030.29967 2.22774 
2423588.03220 2.18386 
3340435.27784 2.14974 
4781242.44742 2.13024 


==> Figures/shksCL.dat <==
1000 0 sync: 16|
11000 0.532021 sync: 16|
21000 0.831216 sync: 16|
31000 0.853458 sync: 16|
41000 0.841793 sync: 16|
51000 0.856659 sync: 16|
61000 0.862589 sync: 16|
71000 0.877153 sync: 16|
81000 0.885232 sync: 16|
91000 0.906098 sync: 16|
101000 0.91698 sync: 16|
111000 0.960676 sync: 16|
121000 0.970639 sync: 16|
131000 0.980191 sync: 16|
141000 0.974655 sync: 16|
151000 0.984566 sync: 16|
161000 0.999469 sync: 16|
171000 1.00046 sync: 16|
181000 1.02169 sync: 16|
191000 1.02796 sync: 16|
201000 1.0333 sync: 16|
211000 1.03842 sync: 16|
221000 1.05277 sync: 16|
231000 1.04869 sync: 16|
241000 1.03337 sync: 16|
251000 1.03474 sync: 16|
261000 1.04069 sync: 16|
271000 1.03918 sync: 16|
281000 1.04608 sync: 16|
291000 1.05895 sync: 16|
301000 1.05992 sync: 16|
311000 1.08016 sync: 16|
321000 1.08296 sync: 16|
331000 1.0819 sync: 16|
341000 1.08339 sync: 16|
351000 1.06827 sync: 16|
361000 1.06614 sync: 16|
371000 1.07003 sync: 16|
381000 1.07602 sync: 16|
391000 1.09102 sync: 16|
401000 1.12366 sync: 16|
411000 1.13739 sync: 16|
421000 1.14128 sync: 16|
431000 1.15437 sync: 16|
441000 1.15644 sync: 16|
451000 1.16038 sync: 16|
461000 1.16052 sync: 16|
471000 1.15937 sync: 16|
481000 1.16668 sync: 16|
491000 1.16979 sync: 16|
501000 1.16488 sync: 16|
511000 1.16442 sync: 16|
521000 1.1664 sync: 16|
531000 1.16839 sync: 16|
541000 1.16703 sync: 16|
551000 1.16867 sync: 16|
561000 1.1694 sync: 16|
571000 1.16868 sync: 16|
581000 1.17202 sync: 16|
591000 1.17155 sync: 16|
601000 1.17377 sync: 16|
611000 1.17759 sync: 16|
621000 1.18314 sync: 16|
631000 1.18627 sync: 16|
641000 1.18924 sync: 16|
651000 1.1892 sync: 16|
661000 1.19197 sync: 16|
671000 1.19108 sync: 16|
681000 1.19374 sync: 16|
691000 1.19442 sync: 16|
701000 1.19531 sync: 16|
711000 1.19503 sync: 16|
721000 1.19596 sync: 16|
731000 1.17397 sync: 16|
741000 1.16817 sync: 16|
751000 1.15649 sync: 16|
761000 1.15726 sync: 16|
771000 1.15551 sync: 16|
781000 1.15187 sync: 16|
791000 1.15531 sync: 16|
801000 1.14802 sync: 16|
811000 1.14951 sync: 16|
821000 1.14862 sync: 16|
831000 1.14849 sync: 16|
841000 1.14903 sync: 16|
851000 1.15257 sync: 16|
861000 1.15152 sync: 16|
871000 1.14724 sync: 16|
881000 1.14697 sync: 16|
891000 1.14307 sync: 16|
901000 1.14547 sync: 16|
911000 1.14686 sync: 16|
921000 1.14048 sync: 16|
931000 1.1338 sync: 16|
941000 1.21673 sync: 16|
951000 1.22664 sync: 16|
961000 1.22746 sync: 16|
971000 1.22547 sync: 16|
981000 1.21778 sync: 16|
991000 1.21605 sync: 16|
1001000 1.21345 sync: 16|
1011000 1.21466 sync: 16|
1021000 1.21878 sync: 16|
1031000 1.2203 sync: 16|
1041000 1.22046 sync: 16|
1051000 1.22144 sync: 16|
1061000 1.22081 sync: 16|
1071000 1.22356 sync: 16|
1081000 1.22759 sync: 16|
1091000 1.22632 sync: 16|
1101000 1.22561 sync: 16|
1111000 1.2268 sync: 16|
1121000 1.2283 sync: 16|
1131000 1.2284 sync: 16|
1141000 1.22881 sync: 16|
1151000 1.2307 sync: 16|
1161000 1.2304 sync: 16|
1171000 1.23022 sync: 16|
1181000 1.2303 sync: 16|
1191000 1.23029 sync: 16|
1201000 1.23086 sync: 16|
1211000 1.23165 sync: 16|
1221000 1.23126 sync: 16|
1231000 1.23202 sync: 16|
1241000 1.2341 sync: 16|
1251000 1.23473 sync: 16|
1261000 1.23484 sync: 16|
1271000 1.23461 sync: 16|
1281000 1.23548 sync: 16|
1291000 1.23558 sync: 16|
1301000 1.23506 sync: 16|
1311000 1.23597 sync: 16|
1321000 1.23546 sync: 16|
1331000 1.24056 sync: 16|
1341000 1.24038 sync: 16|
1351000 1.24092 sync: 16|
1361000 1.23992 sync: 16|
1371000 1.24082 sync: 16|
1381000 1.24541 sync: 16|
1391000 1.2474 sync: 16|
1401000 1.24752 sync: 16|
1411000 1.24781 sync: 16|
1421000 1.24876 sync: 16|
1431000 1.25177 sync: 16|
1441000 1.25135 sync: 16|
1451000 1.25331 sync: 16|
1461000 1.25376 sync: 16|
1471000 1.2549 sync: 16|
1481000 1.25602 sync: 16|
1491000 1.25623 sync: 16|
1501000 1.25882 sync: 16|
1511000 1.25912 sync: 16|
1521000 1.26083 sync: 16|
1531000 1.26142 sync: 16|
1541000 1.26396 sync: 16|
1551000 1.26404 sync: 16|
1561000 1.26478 sync: 16|
1571000 1.26495 sync: 16|
1581000 1.2659 sync: 16|
1591000 1.26622 sync: 16|
1601000 1.26734 sync: 16|
1611000 1.26618 sync: 16|
1621000 1.26433 sync: 16|
1631000 1.26297 sync: 16|
1641000 1.26075 sync: 16|
1651000 1.25992 sync: 16|
1661000 1.25863 sync: 16|
1671000 1.25798 sync: 16|
1681000 1.25611 sync: 16|
1691000 1.25425 sync: 16|
1701000 1.25347 sync: 16|
1711000 1.25283 sync: 16|
1721000 1.25477 sync: 16|
1731000 1.25322 sync: 16|
1741000 1.25195 sync: 16|
1751000 1.24909 sync: 16|
1761000 1.24824 sync: 16|
1771000 1.24625 sync: 16|
1781000 1.24298 sync: 16|
1791000 1.24361 sync: 16|
1801000 1.24203 sync: 16|
1811000 1.24202 sync: 16|
1821000 1.23556 sync: 16|
1831000 1.23394 sync: 16|
1841000 1.23579 sync: 16|
1851000 1.23531 sync: 16|
1861000 1.23424 sync: 16|
1871000 1.23016 sync: 16|
1881000 1.23105 sync: 16|
1891000 1.23142 sync: 16|
1901000 1.23039 sync: 16|
1911000 1.2316 sync: 16|
1921000 1.23228 sync: 16|
1931000 1.23079 sync: 16|
1941000 1.22762 sync: 16|
1951000 1.22474 sync: 16|
1961000 1.22554 sync: 16|
1971000 1.22576 sync: 16|
1981000 1.2261 sync: 16|
1991000 1.22748 sync: 16|
2001000 1.22706 sync: 16|
2011000 1.22736 sync: 16|
2021000 1.22724 sync: 16|
2031000 1.22694 sync: 16|
2041000 1.22708 sync: 16|
2051000 1.22787 sync: 16|
2061000 1.22834 sync: 16|
2071000 1.22861 sync: 16|
2081000 1.22873 sync: 16|
2091000 1.22944 sync: 16|
2101000 1.23035 sync: 16|
2111000 1.23079 sync: 16|
2121000 1.23187 sync: 16|
2131000 1.23135 sync: 16|
2141000 1.23227 sync: 16|
2151000 1.23247 sync: 16|
2161000 1.2321 sync: 16|
2171000 1.2322 sync: 16|
2181000 1.23277 sync: 16|
2191000 1.23254 sync: 16|
2201000 1.23299 sync: 16|
2211000 1.23289 sync: 16|
2221000 1.2326 sync: 16|
2231000 1.2326 sync: 16|
2241000 1.23315 sync: 16|
2251000 1.2338 sync: 16|
2261000 1.23389 sync: 16|
2271000 1.23387 sync: 16|
2281000 1.23363 sync: 16|
2291000 1.23329 sync: 16|
2301000 1.23255 sync: 16|
2311000 1.23307 sync: 16|
2321000 1.23392 sync: 16|
2331000 1.23496 sync: 16|
2341000 1.23468 sync: 16|
2351000 1.23393 sync: 16|
2361000 1.23446 sync: 16|
2371000 1.23451 sync: 16|
2381000 1.2336 sync: 16|
2391000 1.23514 sync: 16|
2401000 1.23641 sync: 16|
2411000 1.23817 sync: 16|
2421000 1.23937 sync: 16|
2431000 1.23944 sync: 16|
2441000 1.24096 sync: 16|
2451000 1.24076 sync: 16|
2461000 1.24431 sync: 16|
2471000 1.24422 sync: 16|
2481000 1.24529 sync: 16|
2491000 1.24584 sync: 16|
2501000 1.24669 sync: 16|
2511000 1.24725 sync: 16|
2521000 1.2547 sync: 16|
2531000 1.25805 sync: 16|
2541000 1.26177 sync: 16|
2551000 1.26615 sync: 16|
2561000 1.27188 sync: 16|
2571000 1.27276 sync: 16|
2581000 1.27374 sync: 16|
2591000 1.2736 sync: 16|
2601000 1.27356 sync: 16|
2611000 1.27318 sync: 16|
2621000 1.27331 sync: 16|
2631000 1.27317 sync: 16|
2641000 1.27359 sync: 16|
2651000 1.27369 sync: 16|
2661000 1.27397 sync: 16|
2671000 1.27418 sync: 16|
2681000 1.27422 sync: 16|
2691000 1.2749 sync: 16|
2701000 1.27521 sync: 16|
2711000 1.27555 sync: 16|
2721000 1.27604 sync: 16|
2731000 1.27719 sync: 16|
2741000 1.27681 sync: 16|
2751000 1.27732 sync: 16|
2761000 1.27739 sync: 16|
2771000 1.27946 sync: 16|
2781000 1.2798 sync: 16|
2791000 1.27973 sync: 16|
2801000 1.28025 sync: 16|
2811000 1.27943 sync: 16|
2821000 1.27924 sync: 16|
2831000 1.27948 sync: 16|
2841000 1.27947 sync: 16|
2851000 1.28035 sync: 16|
2861000 1.27776 sync: 16|
2871000 1.27312 sync: 16|
2881000 1.26943 sync: 16|
2891000 1.26918 sync: 16|
2901000 1.26882 sync: 16|
2911000 1.26734 sync: 16|
2921000 1.26307 sync: 16|
2931000 1.26382 sync: 16|
2941000 1.26393 sync: 16|
2951000 1.26199 sync: 16|
2961000 1.26177 sync: 16|
2971000 1.26128 sync: 16|
2981000 1.26185 sync: 16|
2991000 1.26299 sync: 16|
3001000 1.26306 sync: 16|
3011000 1.26256 sync: 16|
3021000 1.26293 sync: 16|
3031000 1.26323 sync: 16|
3041000 1.26315 sync: 16|
3051000 1.26367 sync: 16|
3061000 1.26417 sync: 16|
3071000 1.26439 sync: 16|
3081000 1.2657 sync: 16|
3091000 1.26593 sync: 16|
3101000 1.26608 sync: 16|
3111000 1.26648 sync: 16|
3121000 1.26668 sync: 16|
3131000 1.26663 sync: 16|
3141000 1.26654 sync: 16|
3151000 1.26607 sync: 16|
3161000 1.26615 sync: 16|
3171000 1.26567 sync: 16|
3181000 1.26647 sync: 16|
3191000 1.26635 sync: 16|
3201000 1.26666 sync: 16|
3211000 1.26742 sync: 16|
3221000 1.26804 sync: 16|
3231000 1.26847 sync: 16|
3241000 1.26848 sync: 16|
3251000 1.26906 sync: 16|
3261000 1.26923 sync: 16|
3271000 1.26908 sync: 16|
3281000 1.26954 sync: 16|
3291000 1.26934 sync: 16|
3301000 1.26975 sync: 16|
3311000 1.27014 sync: 16|
3321000 1.27033 sync: 16|
3331000 1.27015 sync: 16|
3341000 1.27033 sync: 16|
3351000 1.27019 sync: 16|
3361000 1.27007 sync: 16|
3371000 1.26967 sync: 16|
3381000 1.26936 sync: 16|
3391000 1.26946 sync: 16|
3401000 1.26789 sync: 16|
3411000 1.26829 sync: 16|
3421000 1.26754 sync: 16|
3431000 1.26785 sync: 16|
3441000 1.26804 sync: 16|
3451000 1.26794 sync: 16|
3461000 1.26769 sync: 16|
3471000 1.26506 sync: 16|
3481000 1.26266 sync: 16|
3491000 1.26288 sync: 16|
3501000 1.26179 sync: 16|
3511000 1.26098 sync: 16|
3521000 1.26132 sync: 16|
3531000 1.26108 sync: 16|
3541000 1.26166 sync: 16|
3551000 1.26142 sync: 16|
3561000 1.26223 sync: 16|
3571000 1.2578 sync: 16|
3581000 1.25211 sync: 16|
3591000 1.25225 sync: 16|
3601000 1.25333 sync: 16|
3611000 1.25418 sync: 16|
3621000 1.25327 sync: 16|
3631000 1.25373 sync: 16|
3641000 1.25439 sync: 16|
3651000 1.25472 sync: 16|
3661000 1.25472 sync: 16|
3671000 1.25498 sync: 16|
3681000 1.25362 sync: 16|
3691000 1.25388 sync: 16|
3701000 1.25395 sync: 16|
3711000 1.25449 sync: 16|
3721000 1.25523 sync: 16|
3731000 1.25598 sync: 16|
3741000 1.25612 sync: 16|
3751000 1.2564 sync: 16|
3761000 1.25665 sync: 16|
3771000 1.2569 sync: 16|
3781000 1.25739 sync: 16|
3791000 1.25746 sync: 16|
3801000 1.25769 sync: 16|
3811000 1.25824 sync: 16|
3821000 1.25811 sync: 16|
3831000 1.25846 sync: 16|
3841000 1.25829 sync: 16|
3851000 1.25883 sync: 16|
3861000 1.25928 sync: 16|
3871000 1.25952 sync: 16|
3881000 1.25933 sync: 16|
3891000 1.25919 sync: 16|
3901000 1.25941 sync: 16|
3911000 1.2603 sync: 16|
3921000 1.26124 sync: 16|
3931000 1.26192 sync: 16|
3941000 1.26286 sync: 16|
3951000 1.26301 sync: 16|
3961000 1.2638 sync: 16|
3971000 1.26472 sync: 16|
3981000 1.2652 sync: 16|
3991000 1.26493 sync: 16|
4001000 1.26528 sync: 16|
4011000 1.2657 sync: 16|
4021000 1.26626 sync: 16|
4031000 1.26768 sync: 16|
4041000 1.26826 sync: 16|
4051000 1.26858 sync: 16|
4061000 1.26867 sync: 16|
4071000 1.26851 sync: 16|
4081000 1.26829 sync: 16|
4091000 1.26853 sync: 16|
4101000 1.26871 sync: 16|
4111000 1.26854 sync: 16|
4121000 1.26918 sync: 16|
4131000 1.26979 sync: 16|
4141000 1.27032 sync: 16|
4151000 1.27059 sync: 16|
4161000 1.2707 sync: 16|
4171000 1.2712 sync: 16|
4181000 1.27104 sync: 16|
4191000 1.27067 sync: 16|
4201000 1.27095 sync: 16|
4211000 1.27159 sync: 16|
4221000 1.27125 sync: 16|
4231000 1.27037 sync: 16|
4241000 1.27054 sync: 16|
4251000 1.27003 sync: 16|
4261000 1.27012 sync: 16|
4271000 1.26988 sync: 16|
4281000 1.26998 sync: 16|
4291000 1.27041 sync: 16|
4301000 1.27098 sync: 16|
4311000 1.27135 sync: 16|
4321000 1.27135 sync: 16|
4331000 1.2713 sync: 16|
4341000 1.27165 sync: 16|
4351000 1.27164 sync: 16|
4361000 1.27263 sync: 16|
4371000 1.27269 sync: 16|
4381000 1.27264 sync: 16|
4391000 1.27315 sync: 16|
4401000 1.27355 sync: 16|
4411000 1.27307 sync: 16|
4421000 1.27319 sync: 16|
4431000 1.27289 sync: 16|
4441000 1.27301 sync: 16|
4451000 1.27318 sync: 16|
4461000 1.27365 sync: 16|
4471000 1.27428 sync: 16|
4481000 1.2742 sync: 16|
4491000 1.27445 sync: 16|
4501000 1.27491 sync: 16|
4511000 1.27532 sync: 16|
4521000 1.27546 sync: 16|
4531000 1.27536 sync: 16|
4541000 1.27524 sync: 16|
4551000 1.27497 sync: 16|
4561000 1.27472 sync: 16|
4571000 1.27414 sync: 16|
4581000 1.27417 sync: 16|
4591000 1.2743 sync: 16|
4601000 1.27432 sync: 16|
4611000 1.27402 sync: 16|
4621000 1.27478 sync: 16|
4631000 1.27488 sync: 16|
4641000 1.27518 sync: 16|
4651000 1.27551 sync: 16|
4661000 1.27537 sync: 16|
4671000 1.27582 sync: 16|
4681000 1.27538 sync: 16|
4691000 1.27572 sync: 16|
4701000 1.27705 sync: 16|
4711000 1.27705 sync: 16|

